The (homological) persistence of gerrymandering

We apply persistent homology, the dominant tool from the field of topological data analysis, to study electoral redistricting. Our method combines the geographic information from a political districting plan with election data to produce a persistence diagram. We are then able to visualize and analyze large ensembles of computer-generated districting plans of the type commonly used in modern redistricting research (and court challenges). We set out three applications: zoning a state at each scale of districting, comparing elections, and seeking signals of gerrymandering. Our case studies focus on redistricting in Pennsylvania and North Carolina, two states whose legal challenges to enacted plans have raised considerable public interest in the last few years. To address the question of robustness of the persistence diagrams to perturbations in vote data and in district boundaries, we translate the classical stability theorem of Cohen--Steiner et al. into our setting and find that it can be phrased in a manner that is easy to interpret. We accompany the theoretical bound with an empirical demonstration to illustrate diagram stability in practice.

==> NC_csv/120Frechet_means.csv <==
,X,Y,label
0,0.1547961661786243,1.0,SEN10
1,0.19296285282190695,0.6583627657259372,SEN10
2,0.2845964727514996,0.5807118262747695,SEN10
3,0.3788316516580602,0.6626303055849517,SEN10
4,0.2289838330419576,0.4951018705556974,SEN10
5,0.3682841075157952,0.5631748048384402,SEN10
6,0.4347696256236152,0.6249877908835787,SEN10
7,0.3757416426035281,0.49287116184770424,SEN10
8,0.6000770655174289,0.6605362429807932,SEN10
9,0.44827533360327415,0.48571108707133465,SEN10
10,0.5482381352989935,0.5808926746048787,SEN10
11,0.6131503495923118,0.6457366120344981,SEN10
12,0.5071830891053035,0.5279885443018084,SEN10
13,0.26531084672896904,0.2848008920862572,SEN10
14,0.6083537611881253,0.6215789436101973,SEN10
15,0.6491984163302352,0.6605595304159385,SEN10
16,0.42414337813768543,0.4345426827095533,SEN10
17,0.38536274358311956,0.39125135348279433,SEN10
18,0.5717021137440609,0.5734769290189822,SEN10
19,0.4897683332497965,0.4906187131149201,SEN10
20,0.17418962361034226,1.0,GOV12
21,0.22938029365246643,0.6897072889312269,GOV12
22,0.25532311919615247,0.5751472881117504,GOV12
23,0.37556845812032674,0.6862876793184381,GOV12
24,0.23487647136392922,0.49258774586308685,GOV12
25,0.3250162502545489,0.5622937760084264,GOV12
26,0.375725793360789,0.5911576223678153,GOV12
27,0.34773519948814263,0.49284514278009534,GOV12
28,0.630607441342265,0.6905365856008031,GOV12
29,0.37313780613990255,0.431923684318766,GOV12
30,0.4874847105058778,0.5244121865994991,GOV12
31,0.5547338432073884,0.5891219558034236,GOV12
32,0.5869100395029675,0.6141185702848634,GOV12
33,0.6363955874017588,0.655969397475915,GOV12
34,0.29903776122733267,0.3182359632389145,GOV12
35,0.705081041399512,0.7138612711601461,GOV12
36,0.42628838195982977,0.433077610728958,GOV12
37,0.5345516590533483,0.5380869163177944,GOV12
38,0.5924207407943118,0.5939916027980837,GOV12
39,0.385646279710151,0.3870706625667099,GOV12
40,0.11739269579199589,1.0,SEN14
41,0.1470355109138938,0.6179155944001988,SEN14
42,0.31085577678855514,0.6365750277641632,SEN14
43,0.225587141473544,0.533908744148557,SEN14
44,0.30499325489180135,0.5407851391964186,SEN14
45,0.18700388157914777,0.404860618910712,SEN14
46,0.35850237166188614,0.5452330874421729,SEN14
47,0.3474328006660182,0.4622378668319083,SEN14
48,0.42556500023769367,0.5061664333325433,SEN14
49,0.5712172250969977,0.63601590995765,SEN14
50,0.5731838180095865,0.6049440025378156,SEN14
51,0.20534760359792317,0.2230603881847921,SEN14
52,0.5233171716491901,0.5383261709311632,SEN14
53,0.4079044584778808,0.42271496507869144,SEN14
54,0.48846550703895353,0.5022498474372211,SEN14
55,0.44951020969483957,0.46141510690706883,SEN14
56,0.6350212302661028,0.6457131771751583,SEN14
57,0.6072618427492691,0.6115282353217419,SEN14
58,0.1812233305948627,0.18152178693675514,SEN14
59,0.1294046393590016,1.0,PRES12
60,0.1606935191334604,0.6153706058153666,PRES12
61,0.21396764732613757,0.5366751342716494,PRES12
62,0.34134528310078954,0.6464316881651914,PRES12
63,0.2914944267373754,0.5552023359255854,PRES12
64,0.2013383255217956,0.4234478655936088,PRES12
65,0.3378552263736717,0.5330179525172839,PRES12
66,0.3382273466452187,0.4632623408124235,PRES12
67,0.45155387724947843,0.5286936332517027,PRES12
68,0.5630263960895598,0.6342287626058543,PRES12
69,0.5980280629059193,0.6405043665148583,PRES12
70,0.4027326855281411,0.4367774735240998,PRES12
71,0.548158499282013,0.5776081495517694,PRES12
72,0.24583954332142902,0.263670694142366,PRES12
73,0.37641444767266535,0.38593107194731574,PRES12
74,0.5875664717148862,0.5953988308532379,PRES12
75,0.35063294021774016,0.3574656315734451,PRES12
76,0.4759534638932208,0.48117732989859713,PRES12
77,0.44781048218494557,0.45125498838794575,PRES12
78,0.11345590234840927,1.0,PRES16
79,0.14977826582171833,0.6354168607245525,PRES16
80,0.3189245209644184,0.7068091971946368,PRES16
81,0.2137847607972799,0.5439197546080231,PRES16
82,0.2930257652583944,0.5651071387267936,PRES16
83,0.335564522301043,0.5356076194280025,PRES16
84,0.17733362968670635,0.3509421812121719,PRES16
85,0.35659828486390815,0.46868409704447833,PRES16
86,0.4626893710511806,0.5717153539467994,PRES16
87,0.5945377167855866,0.6982968454057745,PRES16
88,0.611304979984102,0.6416490728635066,PRES16
89,0.6761066117352311,0.7002547430735587,PRES16
90,0.4982138933525771,0.5157648684984748,PRES16
91,0.42235528555681656,0.43895798100056177,PRES16
92,0.1827536763950143,0.1923640511236455,PRES16
93,0.5898290152853748,0.5961295034048101,PRES16
94,0.5334020259497443,0.5389930825280139,PRES16
95,0.6196542405943483,0.6216480773585072,PRES16
96,0.5117571305891209,0.5118902801433678,PRES16
97,0.1380274596871518,1.0,SEN16
98,0.17317672262005948,0.6437679067000349,SEN16
99,0.32278165566561734,0.6899925894068141,SEN16
100,0.2330391232206437,0.5531042587946973,SEN16
101,0.3122169816646615,0.5708039458874741,SEN16
102,0.20301512763148777,0.39577256122242305,SEN16
103,0.36315115035616474,0.5507264477079522,SEN16
104,0.361626426971839,0.478290634003072,SEN16
105,0.47766867374708244,0.5736680140856136,SEN16
106,0.5976864087045829,0.6864066266375296,SEN16
107,0.6173579859595788,0.6450067004468714,SEN16
108,0.49535342072104754,0.5129031694965609,SEN16
109,0.6813105905694006,0.6980210970739534,SEN16
110,0.5932417762248522,0.6075641003080859,SEN16
111,0.22739717966465675,0.23856779367557568,SEN16
112,0.44361030937279233,0.4525073222541979,SEN16
113,0.4698658119584959,0.4777365874154847,SEN16
114,0.4188663777690093,0.42542778736173303,SEN16
115,0.3775767190329722,0.38016132941292746,SEN16
116,0.12749109248191506,1.0,GOV16
117,0.16357051058714636,0.6165344731385971,GOV16
118,0.2918151821499948,0.660788009798542,GOV16
119,0.21263484149900833,0.5206481700589862,GOV16
120,0.3345493837711632,0.5484245700015149,GOV16
121,0.3035452155099218,0.5023391922141309,GOV16
122,0.18528166006190414,0.34834507398966374,GOV16
123,0.4272691726009529,0.5558830439349054,GOV16
124,0.35820425132147676,0.45649453490629277,GOV16
125,0.5520006736369235,0.6475728690668049,GOV16
126,0.5897816860641706,0.6124448168180059,GOV16
127,0.6423090785121139,0.6632405905095135,GOV16
128,0.4989029154807066,0.5167747553081119,GOV16
129,0.4342809147753581,0.445816617479368,GOV16
130,0.19226279840135943,0.2029055371546188,GOV16
131,0.540612640662401,0.5498637237659447,GOV16
132,0.4836323811189171,0.4888419955116208,GOV16
133,0.6242359047181539,0.6273316582843895,GOV16
134,0.3814024079141208,0.38314803737279846,GOV16


==> NC_csv/13Frechet_means.csv <==
,X,Y,label
0,0.42054765232325975,1.0,SEN10
1,0.50944572536192,0.6121959270973938,SEN10
2,0.5867610498615414,0.6445514674956189,SEN10
3,0.5226410342907708,0.5239279728759694,SEN10
4,0.534251435091705,0.5353054369317096,SEN10
5,0.42149492093869334,1.0,GOV12
6,0.5769096007664489,0.6792613530167639,GOV12
7,0.5422812135146557,0.6313374557701463,GOV12
8,0.5135847558320679,0.5189883313156786,GOV12
9,0.48785025182285785,0.49229948498822174,GOV12
10,0.35922706773857815,1.0,SEN14
11,0.4392858465018169,0.5651599505862831,SEN14
12,0.5403512324812462,0.6188433061690558,SEN14
13,0.5254725059048708,0.5289596524836394,SEN14
14,0.49995069730470665,0.5015417599907762,SEN14
15,0.3726619414680974,1.0,PRES12
16,0.43715074422196887,0.562785585518234,PRES12
17,0.5657327300692289,0.6238855309760122,PRES12
18,0.5127012615397204,0.5173628594457407,PRES12
19,0.4809079851850766,0.4829776476846508,PRES12
20,0.333459214247085,1.0,PRES16
21,0.41608928961969055,0.5799325784067035,PRES16
22,0.6004425338555546,0.6704130441269506,PRES16
23,0.5192780974384057,0.5235086350820439,PRES16
24,0.5410313307175186,0.5428737337681974,PRES16
25,0.36566417818486346,1.0,SEN16
26,0.44612967703355866,0.5891363961003647,SEN16
27,0.5820123204499851,0.6624934614530481,SEN16
28,0.5413167287339503,0.5449718435989335,SEN16
29,0.521461336075025,0.523003169168138,SEN16
30,0.33255329781518767,1.0,GOV16
31,0.4138952394725083,0.5587357486056342,GOV16
32,0.5414660423526457,0.6263829276062904,GOV16
33,0.5032674325150681,0.5064683189041609,GOV16
34,0.5405420324169329,0.541966754314463,GOV16


==> NC_csv/50Frechet_means.csv <==
,X,Y,label
0,0.25325191467334063,1.0,SEN10
1,0.31392814790705176,0.6460863310243578,SEN10
2,0.4880432975807043,0.6506315473604284,SEN10
3,0.42513914992403984,0.5813135299057509,SEN10
4,0.37991433872703406,0.4876294063526088,SEN10
5,0.447816201512999,0.537836109743204,SEN10
6,0.5568868159623517,0.5886447886576989,SEN10
7,0.44216049962210674,0.46949014826594215,SEN10
8,0.4988082089123756,0.5117640212776159,SEN10
9,0.6138868191734135,0.6239655990165297,SEN10
10,0.27524312652488797,1.0,GOV12
11,0.34867941808303254,0.6801160905280883,GOV12
12,0.3829296074855247,0.573868514885278,GOV12
13,0.4783252178122665,0.6675827950984617,GOV12
14,0.3647311587516522,0.4913363581748226,GOV12
15,0.4251772900547473,0.5445002878567279,GOV12
16,0.4137774200682613,0.47475671531565933,GOV12
17,0.5327131425885546,0.5500417964214428,GOV12
18,0.5973298805523527,0.6104641523927217,GOV12
19,0.4622743646199471,0.47283285607605635,GOV12
20,0.5013118577517203,0.5055940359101968,GOV12
21,0.19850743453817704,1.0,SEN14
22,0.2521958928262713,0.6101716206375558,SEN14
23,0.41838708351270554,0.6229274941204432,SEN14
24,0.36105804068038255,0.5356386809303322,SEN14
25,0.41485004217165106,0.5187268865771089,SEN14
26,0.32068101075368466,0.40175747948194834,SEN14
27,0.3901107507852354,0.4541166821484453,SEN14
28,0.5206772317702913,0.5486857468956666,SEN14
29,0.48295790130970945,0.49335788985174567,SEN14
30,0.4563876512202774,0.463053141042245,SEN14
31,0.346531671779022,0.34663852376137305,SEN14
32,0.21713371603702325,1.0,PRES12
33,0.263863765390783,0.6096569966456131,PRES12
34,0.3475647432280365,0.5410659057216575,PRES12
35,0.4456667815369771,0.6316231716686563,PRES12
36,0.39510250410630965,0.5157860644166529,PRES12
37,0.32840210321306706,0.4307593889826922,PRES12
38,0.38959267990028235,0.45090921835221637,PRES12
39,0.5458892157520334,0.5671557605242314,PRES12
40,0.47592241558324805,0.48760706872861137,PRES12
41,0.5104115851610068,0.5153370503860003,PRES12
42,0.5926662837602672,0.5927942403356513,PRES12
43,0.17740665430291988,1.0,PRES16
44,0.2347594618247595,0.6379056320024227,PRES16
45,0.4514717280618919,0.6905583800287073,PRES16
46,0.3355986364476292,0.5201185563707604,PRES16
47,0.3962632983966887,0.5507188454921464,PRES16
48,0.40430485461979254,0.46852179925426174,PRES16
49,0.29524772481520045,0.3532020346886003,PRES16
50,0.555184747981548,0.5930694040561789,PRES16
51,0.4796248051115906,0.4898033775606755,PRES16
52,0.37438489407443226,0.3781433555685294,PRES16
53,0.21384704722298348,1.0,SEN16
54,0.2688411529647983,0.6432323974800075,SEN16
55,0.4451574110893027,0.676355831806716,SEN16
56,0.35692792637865917,0.5197871181085566,SEN16
57,0.40345574841542825,0.5635381983416796,SEN16
58,0.32716392746416284,0.3932806416152567,SEN16
59,0.41752809957792175,0.4766991423826976,SEN16
60,0.5662655420970968,0.5994676620487251,SEN16
61,0.5044653098610129,0.5172378368776949,SEN16
62,0.40936158455640903,0.41364259404674725,SEN16
63,0.18937850877675358,1.0,GOV16
64,0.2452835977312396,0.6156811766821638,GOV16
65,0.40819095423321583,0.6454763820685131,GOV16
66,0.32388208278306047,0.4903936368613899,GOV16
67,0.39969890203036823,0.5332671658275182,GOV16
68,0.5042660377757142,0.5642514472556799,GOV16
69,0.4025480964345212,0.45928163165879016,GOV16
70,0.29409138053690254,0.3487651152146698,GOV16
71,0.470684603454706,0.4757302577054259,GOV16
72,0.4254016586396345,0.42820878595143236,GOV16


==> NC_csv/NC_human_FrechetPRES12.csv <==
,X,Y,label
0,0.3726619414680974,1.0,mean
1,0.43715074422196887,0.562785585518234,mean
2,0.5657327300692289,0.6238855309760122,mean
3,0.5127012615397204,0.5173628594457407,mean
4,0.4809079851850766,0.4829776476846508,mean
5,0.27730561665236675,0.5785208465069163,2012
6,0.21062882936874794,1.0,2012
7,0.31853334655834187,0.563847553602854,2016
8,0.31452295220667803,1.0,2016


==> NC_csv/NC_human_FrechetPRES16.csv <==
,X,Y,label
0,0.333459214247085,1.0,mean
1,0.41608928961969055,0.5799325784067035,mean
2,0.6004425338555546,0.6704130441269506,mean
3,0.5192780974384057,0.5235086350820439,mean
4,0.5410313307175186,0.5428737337681974,mean
5,0.24304098997150902,0.5762258336940433,2012
6,0.225595784808182,1.0,2012
7,0.2958141155488363,0.5753693285766557,2016
8,0.2924537316435325,1.0,2016


==> PA_csv/18Frechet_means.csv <==
,X,Y,label
0,0.1216718984911026,1.0,PRES16
1,0.4062512646647149,0.6859229741020815,PRES16
2,0.6098256303541705,0.6177835632687838,PRES16
3,0.5887325051865463,0.5939778938856971,PRES16
4,0.14503638795287033,1.0,SEN16
5,0.40811144169822117,0.6597699612378729,SEN16
6,0.5638728453189835,0.5730612652777178,SEN16
7,0.5285841155578614,0.5342404221149399,SEN16
8,0.5967541619069998,0.5995722065800266,SEN16
9,0.11580464662326737,1.0,ATG12
10,0.35249121718593185,0.5299488799123213,ATG12
11,0.3872998250467234,0.46552930319941754,ATG12
12,0.49240485641910814,0.49406723300281613,ATG12
13,0.45370321560977966,0.4547150644541199,ATG12
14,0.10914422147970745,1.0,GOV14
15,0.39587023928448656,0.5638285049341809,GOV14
16,0.43267699949529087,0.4750669375816796,GOV14
17,0.5559462503933507,0.5563865531997617,GOV14
18,0.4817723994828561,0.4820080107305077,GOV14
19,0.14776730230328758,1.0,GOV10
20,0.48553992228458376,0.6722782972739677,GOV10
21,0.543457877870926,0.5616771371913726,GOV10
22,0.5852389680402099,0.5976320870646448,GOV10
23,0.6139596170171321,0.6186131102165912,GOV10
24,0.11992898821465349,1.0,PRES12
25,0.4094160303156073,0.6173756855206953,PRES12
26,0.4605589934197325,0.49652776741537513,PRES12
27,0.5512398717928515,0.5657696309970611,PRES12
28,0.5295342856874765,0.5357169492535767,PRES12
29,0.13598107404904153,1.0,SEN10
30,0.4338001167922993,0.6352489120801648,SEN10
31,0.5052232689321932,0.5439088114073651,SEN10
32,0.5630550275982176,0.5710394194306845,SEN10
33,0.5500672860896708,0.5517019754775447,SEN10
34,0.1302422260400787,1.0,ATG16
35,0.3889084522015954,0.6345405399910488,ATG16
36,0.5388851023439616,0.5485071708925457,ATG16
37,0.49676038405034395,0.5034126932942858,ATG16
38,0.5909284641931661,0.5934386172508901,ATG16
39,0.11372720292136054,1.0,SEN12
40,0.37943632427916113,0.5973449763391633,SEN12
41,0.4358482991636379,0.48323014431063355,SEN12
42,0.5496682013080224,0.5541994375278597,SEN12
43,0.5354764941174998,0.5380911000206748,SEN12


==> PA_csv/18Frechet_means_some.csv <==
,X,Y,label
0,0.1216718984911026,1.0,PRES16
1,0.4062512646647149,0.6859229741020815,PRES16
4,0.11992898821465349,1.0,PRES12
5,0.4094160303156073,0.6173756855206953,PRES12
6,0.4605589934197325,0.49652776741537513,PRES12

==> PA_csv/18flipped_pers.csv <==
,X,Y,label
0,0.5489809394218892,0.6356409396367391,enacted
1,0.3609299231582077,0.7234529915573653,enacted
2,0.07154215185158164,1.0,enacted
3,0.5556734408750632,0.6266152195295699,perturbed
4,0.3598737043821181,0.7192055272183568,perturbed
5,0.07153106706402879,1.0,perturbed


==> PA_csv/203Frechet_means.csv <==
,X,Y,label
0,0.020368773563910345,1.0,PRES16
1,0.128540228772129,0.7405132484072408,PRES16
2,0.2864137089265658,0.6720601030633875,PRES16
3,0.3697820219591406,0.7106374997412573,PRES16
4,0.24510079254875033,0.5474099303203082,PRES16
5,0.3565911239187207,0.6423055786337122,PRES16
6,0.4029003209707946,0.6848787286001821,PRES16
7,0.3157789215716479,0.552860713305417,PRES16
8,0.40970826896008894,0.5844214771981795,PRES16
9,0.455746944238226,0.6271714099691573,PRES16
10,0.5481297219248131,0.6420828291748899,PRES16
11,0.46929008436749736,0.5246131784293998,PRES16
12,0.4233898147049778,0.47663523195574076,PRES16
13,0.6535206795115094,0.7047721403757325,PRES16
14,0.027077493840955334,0.07550510842249493,PRES16
15,0.6939815692382817,0.7271285255309624,PRES16
16,0.6378987963145103,0.6689039147659075,PRES16
17,0.35322178714447067,0.3774325525847027,PRES16
18,0.4028114304070867,0.42341288007558764,PRES16
19,0.6776699879793675,0.6926730910160291,PRES16
20,0.5263472880935682,0.5356801353545436,PRES16
21,0.33040945894835205,0.33838606239841423,PRES16
22,0.4440891174239843,0.450754679743871,PRES16
23,0.6486047190165539,0.6538656547845572,PRES16
24,0.025125775461687816,0.025196740563799423,PRES16
25,0.028447710954046048,1.0,SEN16
26,0.16159301977574242,0.6947918098805956,SEN16
27,0.31451047500664936,0.66903811071874,SEN16
28,0.25479824927879324,0.5711620502704974,SEN16
29,0.4021133631817701,0.6786055432588982,SEN16
30,0.37314468590654665,0.6409251402133324,SEN16
31,0.3208517115316507,0.581026194967936,SEN16
32,0.4328084113422924,0.6607529728147197,SEN16
33,0.37286057071523293,0.5664900939990587,SEN16
34,0.46683126931169866,0.6287312782786169,SEN16
35,0.5307579349484122,0.6064901998344753,SEN16
36,0.03761144319273904,0.11089723539807038,SEN16
37,0.44610866654913184,0.5121655084641661,SEN16
38,0.4342666554004867,0.48435862167563,SEN16
39,0.606269863758124,0.6548532471191453,SEN16
40,0.658561437189323,0.6888175963989841,SEN16
41,0.4696971874519575,0.4963456266604189,SEN16
42,0.3762347466538856,0.40278325470443294,SEN16
43,0.6147691410997457,0.6345222999429464,SEN16
44,0.5376094775268887,0.5521917430597736,SEN16
45,0.45873852542364946,0.4686559167003871,SEN16
46,0.41715024593304545,0.4260581278154908,SEN16
47,0.6769331538623983,0.6840390477965476,SEN16
48,0.6359809388517512,0.6427641031425149,SEN16
49,0.6246207112304292,0.6290663354399288,SEN16
50,0.6028194043849048,0.6066814259498047,SEN16
51,0.04607042127352914,0.048605327166279313,SEN16
52,0.46044734411407834,0.46085715904675495,SEN16
53,0.4334790483451498,0.43351556797061763,SEN16
54,0.02015136068637996,1.0,ATG12
55,0.15578594396071685,0.5585953051510368,ATG12
56,0.20783217824158282,0.5118164928528426,ATG12
57,0.2752749181032017,0.5729450509793917,ATG12
58,0.2317645383082374,0.49186088721665117,ATG12
59,0.3124211492940311,0.5363517602978412,ATG12
60,0.3473829588402901,0.5606197906591781,ATG12
61,0.2712420045804903,0.47645282342832407,ATG12
62,0.3709706247805283,0.5138110915922847,ATG12
63,0.40240079712962845,0.542099300889773,ATG12
64,0.37280210261985447,0.4840320235120254,ATG12
65,0.40913302084598174,0.49458280421838013,ATG12
66,0.029020680371611953,0.09531368828197136,ATG12
67,0.3252581542478404,0.38631540176776286,ATG12
68,0.4078312493326093,0.4590873410978824,ATG12
69,0.4346447656559635,0.4812692979814862,ATG12
70,0.3722168555824098,0.40754146289527127,ATG12
71,0.5599383214479463,0.5893284807870699,ATG12
72,0.42954186024218893,0.45065162309364654,ATG12
73,0.33975321595341856,0.35513230562724446,ATG12
74,0.546645386282172,0.5583922499122552,ATG12
75,0.3625609470661094,0.3720645941111245,ATG12
76,0.45740096337664216,0.46610293591519797,ATG12
77,0.5844817529829447,0.5920236592894299,ATG12
78,0.3093960829803809,0.3160064814260616,ATG12
79,0.03284546330581095,0.03598651943536299,ATG12
80,0.1974203711099752,0.19792890003453895,ATG12
81,0.2871415822996154,0.2873328042516449,ATG12
82,0.5868828378167846,0.5868999139339462,ATG12
83,0.019494862243677823,1.0,GOV14
84,0.16160618553045997,0.5734615304382723,GOV14
85,0.25196002158211805,0.5124871315678154,GOV14
86,0.3384450378489892,0.5964283496919586,GOV14
87,0.2918832148264305,0.5033686626630121,GOV14
88,0.3594444997403273,0.5445678036224918,GOV14
89,0.2878605532473785,0.4607479378411553,GOV14
90,0.40586937603407963,0.5732177514035632,GOV14
91,0.3422954635027017,0.48484997895463267,GOV14
92,0.44269300950203005,0.5577443466442128,GOV14
93,0.4030551418778636,0.48267330467049896,GOV14
94,0.3783614989408184,0.44578231699838894,GOV14
95,0.45675325315179127,0.5225488485526751,GOV14
96,0.026828967481039162,0.07566540939370985,GOV14
97,0.434875516475292,0.4789364506616147,GOV14
98,0.34656537886058236,0.3875487046703293,GOV14
99,0.5075889874759092,0.5483524166046846,GOV14
100,0.41484803849536106,0.4515221812127262,GOV14
101,0.5968916473693267,0.6159609285130575,GOV14
102,0.44292719672863406,0.45289988327988157,GOV14
103,0.3702503009659796,0.3770101580863316,GOV14
104,0.39435410731266557,0.40032096144311957,GOV14
105,0.3454059196092254,0.3503631015773829,GOV14
106,0.5477755044004989,0.5516894513923168,GOV14
107,0.49324307606218254,0.49710040100668584,GOV14
108,0.4212197442292777,0.4246207581751978,GOV14
109,0.02874309582530107,0.03119210309790175,GOV14
110,0.4100088572810023,0.41197017743611974,GOV14
111,0.5226029953612513,0.5237072776577388,GOV14
112,0.6021403855526996,0.6031681919717119,GOV14
113,0.5629127737680482,0.5637906614192042,GOV14
114,0.5980655863510066,0.5983273696239476,GOV14
115,0.3494539567217729,0.3494605814256224,GOV14
116,0.022722122325375568,1.0,GOV10
117,0.22369509203077761,0.704044318463563,GOV10
118,0.42793121103543863,0.7153492763537858,GOV10
119,0.390697901836542,0.6540711572362232,GOV10
120,0.3482414797172364,0.5984824929739297,GOV10
121,0.39911120786347076,0.6032193985741175,GOV10
122,0.47592737377265065,0.6691397017881654,GOV10
123,0.5170079083265701,0.707691763221004,GOV10
124,0.42515591452315954,0.5761440901880817,GOV10
125,0.5816632587793115,0.704588772574432,GOV10
126,0.4876748068858135,0.6047784202494149,GOV10
127,0.429870019846901,0.5003452013899383,GOV10
128,0.031789517693554946,0.10039453273275166,GOV10
129,0.5745880756195026,0.6377494488336702,GOV10
130,0.5044874580432523,0.5666772337165054,GOV10
131,0.4976879791570598,0.5415512119241885,GOV10
132,0.5461847156257394,0.5784721011302875,GOV10
133,0.7045703104654057,0.7336946720939509,GOV10
134,0.524130654111045,0.5449852310105169,GOV10
135,0.47853392348920376,0.49647702089488316,GOV10
136,0.5783791587937676,0.5958304103201955,GOV10
137,0.42793424229177457,0.4428832819173695,GOV10
138,0.4565869488764706,0.465481031754812,GOV10
139,0.7242599777126627,0.728967816989739,GOV10
140,0.1488522735855115,0.15148163503703346,GOV10
141,0.040846460044059334,0.043447530728329936,GOV10
142,0.7149441331388755,0.7171961698798838,GOV10
143,0.5862572821766713,0.5870865324829331,GOV10
144,0.6668338681339334,0.667063683917105,GOV10
145,0.23976612676756703,0.23979142976283438,GOV10
146,0.014590192817138213,1.0,PRES12
147,0.1646587920190097,0.646992163817575,PRES12
148,0.2763902030418438,0.6262936607677063,PRES12
149,0.2253263044508506,0.5346710061180079,PRES12
150,0.32100924742164477,0.5882706731591888,PRES12
151,0.27780926207656925,0.5434734842565485,PRES12
152,0.36394929527949815,0.6133981022433952,PRES12
153,0.4217587662939697,0.6235060208669195,PRES12
154,0.31782443002891847,0.5143387229093246,PRES12
155,0.449761571540685,0.5936552379041236,PRES12
156,0.4243414358644017,0.5609816778985062,PRES12
157,0.02447063118394037,0.09787569321890083,PRES12
158,0.34585397522439715,0.41872298993064627,PRES12
159,0.4363759844698051,0.49588605750526144,PRES12
160,0.574190658613241,0.6231018826633562,PRES12
161,0.5080755389887072,0.5419675298855218,PRES12
162,0.6179394489899124,0.6468310969877017,PRES12
163,0.4145634270394765,0.4411160858441676,PRES12
164,0.3741056710175109,0.4003678144366445,PRES12
165,0.5952107530492529,0.6152624488636169,PRES12
166,0.48620897618660835,0.5001796215922758,PRES12
167,0.4602088677153948,0.471725629409234,PRES12
168,0.5322042881976288,0.5409370739777455,PRES12
169,0.5558189870581148,0.5611961718359307,PRES12
170,0.6385128261404079,0.6422445198700423,PRES12
171,0.027834799775853614,0.03111914073954862,PRES12
172,0.6234201701522684,0.6266427460284121,PRES12
173,0.14902230616233586,0.1522298713286428,PRES12
174,0.6024985788043852,0.6044168257445168,PRES12
175,0.018466189553563453,1.0,SEN10
176,0.18261559752079512,0.667602231884199,SEN10
177,0.39715672053058787,0.682258899302357,SEN10
178,0.33845330281804525,0.6144964911544607,SEN10
179,0.31152037321235204,0.5708329960022407,SEN10
180,0.35579027015632586,0.5786760141877262,SEN10
181,0.47860866700189225,0.6699055968516747,SEN10
182,0.44289458340502114,0.6107304406766186,SEN10
183,0.39330965708672977,0.5583283634929709,SEN10
184,0.550562355344253,0.6688299380152902,SEN10
185,0.46145846926182227,0.5677999881994659,SEN10
186,0.5113716471848431,0.5930109094701125,SEN10
187,0.39683486958929703,0.47379498697931943,SEN10
188,0.027041803131164253,0.08944966942123833,SEN10
189,0.4794898994845956,0.5321599796375918,SEN10
190,0.44314005238197673,0.48449206011451906,SEN10
191,0.5022580497760911,0.5410128395423479,SEN10
192,0.5329790116347729,0.5626538457363253,SEN10
193,0.6728540102635651,0.7007329350226186,SEN10
194,0.40542762975092805,0.42355047551562863,SEN10
195,0.5065616084436608,0.5204596862007682,SEN10
196,0.44157242794838303,0.4484500169405054,SEN10
197,0.5629437390943288,0.5668263776485694,SEN10
198,0.6642706480649051,0.6681102135617618,SEN10
199,0.34540214140255604,0.3490072654881545,SEN10
200,0.5361964317663427,0.5392906099253499,SEN10
201,0.024911853167363936,1.0,ATG16
202,0.15572346138099863,0.6653861214383736,ATG16
203,0.3022192478085509,0.6576878109699664,ATG16
204,0.24063216681039146,0.5507635031486589,ATG16
205,0.35273193377701656,0.6402854504927038,ATG16
206,0.38949896219615526,0.648579340389002,ATG16
207,0.2977246360028318,0.5555491622679353,ATG16
208,0.4189268622699416,0.6275210696929028,ATG16
209,0.3385581127001035,0.5460615955870224,ATG16
210,0.4611333494743264,0.6231468685881221,ATG16
211,0.5016566560584405,0.570063443281824,ATG16
212,0.03367447188031148,0.10077717249836769,ATG16
213,0.3813104151332082,0.44125743276647666,ATG16
214,0.5548241624039136,0.6105828059682853,ATG16
215,0.4366721756487591,0.49191246788199894,ATG16
216,0.5144561522028472,0.5376863488429232,ATG16
217,0.6354450119110868,0.6584521597268729,ATG16
218,0.6610212688490792,0.6807371009098834,ATG16
219,0.4631976777017136,0.4820820377867304,ATG16
220,0.4104111395561645,0.4283099492240659,ATG16
221,0.6101889734692731,0.6232072215831694,ATG16
222,0.35149339617067343,0.3629581901730563,ATG16
223,0.5827636231263893,0.5938560263877865,ATG16
224,0.4462564785614344,0.4522425962851443,ATG16
225,0.5710461786865256,0.5743550296427372,ATG16
226,0.4005486201088224,0.4027002859239201,ATG16
227,0.018092578795155047,1.0,SEN12
228,0.15315669767882015,0.6287783659077638,SEN12
229,0.2741736059788693,0.6012907911826341,SEN12
230,0.22571186824684009,0.5239605371173814,SEN12
231,0.3219861156472959,0.6022496942618248,SEN12
232,0.26146828633221486,0.5178909004478683,SEN12
233,0.3653420307209104,0.5899626672605357,SEN12
234,0.2948389279056198,0.4971580701452718,SEN12
235,0.4131552067823966,0.6066187434150243,SEN12
236,0.43402976722764547,0.5768369780289493,SEN12
237,0.40345855311976575,0.5301110408606005,SEN12
238,0.5017670067537903,0.5814203634691757,SEN12
239,0.02714838438428759,0.0932554891803169,SEN12
240,0.423632617277253,0.48456637721147383,SEN12
241,0.33615566581815964,0.390942811151501,SEN12
242,0.4649374943082506,0.49747677546166263,SEN12
243,0.41784694356484603,0.44514063571865076,SEN12
244,0.603219459758529,0.6287601772144912,SEN12
245,0.5777039048928522,0.5962771983852991,SEN12
246,0.3533133060697589,0.37082077835934035,SEN12
247,0.5067776491791441,0.5187196703519301,SEN12
248,0.45173888688522335,0.4633551161067945,SEN12
249,0.33234702353120044,0.3371360716467603,SEN12
250,0.6197312466738434,0.6236223864455308,SEN12
251,0.6057984132425336,0.608783058706674,SEN12
252,0.38639483804970814,0.38855504782932043,SEN12
253,0.039206102348336554,0.041284017348730453,SEN12
254,0.613997189718908,0.6149846239933175,SEN12
255,0.023845297507754378,0.02400302368496882,SEN12


==> PA_csv/203Frechet_means_some.csv <==
,X,Y,label
0,0.020368773563910345,1.0,PRES16
1,0.128540228772129,0.7405132484072408,PRES16
2,0.2864137089265658,0.6720601030633875,PRES16
3,0.3697820219591406,0.7106374997412573,PRES16
4,0.24510079254875033,0.5474099303203082,PRES16
5,0.3565911239187207,0.6423055786337122,PRES16
6,0.4029003209707946,0.6848787286001821,PRES16
7,0.3157789215716479,0.552860713305417,PRES16
8,0.40970826896008894,0.5844214771981795,PRES16
9,0.455746944238226,0.6271714099691573,PRES16
10,0.5481297219248131,0.6420828291748899,PRES16
25,0.014590192817138213,1.0,PRES12
26,0.1646587920190097,0.646992163817575,PRES12
27,0.2763902030418438,0.6262936607677063,PRES12
28,0.2253263044508506,0.5346710061180079,PRES12
29,0.32100924742164477,0.5882706731591888,PRES12
30,0.27780926207656925,0.5434734842565485,PRES12
31,0.36394929527949815,0.6133981022433952,PRES12
32,0.4217587662939697,0.6235060208669195,PRES12
33,0.31782443002891847,0.5143387229093246,PRES12
34,0.449761571540685,0.5936552379041236,PRES12
35,0.4243414358644017,0.5609816778985062,PRES12

==> PA_csv/50Frechet_means.csv <==
,X,Y,label
0,0.05770378344212433,1.0,PRES16
1,0.2715296282248338,0.7224513790592737,PRES16
2,0.4968382743951703,0.6786692860519671,PRES16
3,0.49884945295025374,0.6145757080372451,PRES16
4,0.6031490493087213,0.6801333691815378,PRES16
5,0.44777636462976333,0.5099426080122711,PRES16
6,0.5215736203723704,0.5731553526792695,PRES16
7,0.5305313214211437,0.5357203121738575,PRES16
8,0.5812134175617776,0.5846973385960232,PRES16
9,0.10555847848242907,0.1069593867916859,PRES16
10,0.4580495559906693,0.4594283952519662,PRES16
11,0.07488093482264944,1.0,SEN16
12,0.2852410617649156,0.6868510919739796,SEN16
13,0.5066201003261939,0.6611547161542604,SEN16
14,0.4558329327280809,0.5588131664696719,SEN16
15,0.5205271159165202,0.6133716650362447,SEN16
16,0.5956372233460476,0.6528996052494785,SEN16
17,0.4819396534216027,0.5358917802345179,SEN16
18,0.5448217823853282,0.5576623794727112,SEN16
19,0.5731216311186804,0.5800461171764508,SEN16
20,0.5029903250747143,0.5074337895283784,SEN16
21,0.12254694877928436,0.12432636148885788,SEN16
22,0.05807056720895319,1.0,ATG12
23,0.25481496512901963,0.5475330056243222,ATG12
24,0.3185659754864997,0.48795438234707555,ATG12
25,0.40612935326005395,0.5328021296604954,ATG12
26,0.4671290599298346,0.5288862085831321,ATG12
27,0.39540260244214553,0.4554677403690241,ATG12
28,0.49563698164260456,0.5203518055931784,ATG12
29,0.4464424511693575,0.46916729617916303,ATG12
30,0.42823665942669353,0.4344918092821009,ATG12
31,0.4847357194459007,0.49008188733687835,ATG12
32,0.5417293171939184,0.5439981855354894,ATG12
33,0.5290270715198261,0.5299544512846073,ATG12
34,0.05414551536028486,1.0,GOV14
35,0.28725888058498716,0.5724521816639065,GOV14
36,0.36469462825583593,0.4924353185998075,GOV14
37,0.49243535350059686,0.5507938800462739,GOV14
38,0.4205287796766018,0.47413713588862383,GOV14
39,0.521801778800369,0.5486314171325806,GOV14
40,0.462273527686528,0.47420298871186495,GOV14
41,0.48860172348208614,0.4963894877124111,GOV14
42,0.4378107179846577,0.44544201221631263,GOV14
43,0.5153687537798528,0.5169835270754158,GOV14
44,0.09337969657839278,0.09471852878823467,GOV14
45,0.0715011378199572,1.0,GOV10
46,0.3700496735675116,0.6930474976000516,GOV10
47,0.49457815334258226,0.6492207781193671,GOV10
48,0.48339559202559357,0.5858357385578852,GOV10
49,0.6139115463958703,0.6820856001424251,GOV10
50,0.5159367983907942,0.5674564595195664,GOV10
51,0.6331328594151974,0.656456701313868,GOV10
52,0.5774520326840072,0.585611540956698,GOV10
53,0.5579087527589617,0.5615419367542581,GOV10
54,0.6118942892937557,0.6151302724688598,GOV10
55,0.6687449890100757,0.671938868350694,GOV10
56,0.12227731931083159,0.12365601676131768,GOV10
57,0.055591291107730985,1.0,PRES12
58,0.2893968155083618,0.6377759929724297,PRES12
59,0.4133405184394273,0.5940003897314353,PRES12
60,0.3979436121767281,0.5174355019848618,PRES12
61,0.49227690071972874,0.58008723602093,PRES12
62,0.43231541168502297,0.49234069848832807,PRES12
63,0.5713763812027255,0.6092980398671892,PRES12
64,0.489665129231821,0.501023518145864,PRES12
65,0.5557151794038682,0.5631010819753879,PRES12
66,0.5347866884360671,0.5415481364377094,PRES12
67,0.46696987672842716,0.4712577421346815,PRES12
68,0.06368308282712742,1.0,SEN10
69,0.3178561907579843,0.6531926244352443,SEN10
70,0.44263754942822686,0.6117765342152424,SEN10
71,0.4416460545147526,0.5622973451106255,SEN10
72,0.5725783634815639,0.6391128489019807,SEN10
73,0.49003827759810387,0.5449911781029741,SEN10
74,0.589821307309944,0.60635994757644,SEN10
75,0.5483996735324027,0.5555317913112148,SEN10
76,0.5283644584177138,0.5334953691098958,SEN10
77,0.5145578065063408,0.5188671874567196,SEN10
78,0.49604461380788983,0.4990324568532351,SEN10
79,0.6426782132671381,0.6449251783221943,SEN10
80,0.06633299991735925,1.0,ATG16
81,0.27268890511125393,0.6582750295108672,ATG16
82,0.4776082724223536,0.6351730955668276,ATG16
83,0.4188682443396,0.5328337120042117,ATG16
84,0.51503415528089,0.6023078957403584,ATG16
85,0.4505415069603399,0.5161101556480983,ATG16
86,0.5739950267075107,0.6241888231352268,ATG16
87,0.5203335392341804,0.528819640266006,ATG16
88,0.5614433892688749,0.5654455718260116,ATG16
89,0.5452421854044878,0.5471537164903573,ATG16
90,0.055977706385192845,1.0,SEN12
91,0.26688536330487006,0.6195544835678438,SEN12
92,0.4210967103304833,0.5851443486257453,SEN12
93,0.36735930795141847,0.5037605954875032,SEN12
94,0.47494094940237047,0.5607796556432266,SEN12
95,0.41611607256963296,0.48192329085806407,SEN12
96,0.5543054141675753,0.5889388422675905,SEN12
97,0.4756925923160926,0.48766119096571536,SEN12
98,0.5266553619978596,0.5324712258781912,SEN12
99,0.453897556289959,0.4580077087411382,SEN12
100,0.5464520955164243,0.5498078729425725,SEN12


==> PA_csv/50Frechet_means_some.csv <==
,X,Y,label
0,0.05770378344212433,1.0,PRES16
1,0.2715296282248338,0.7224513790592737,PRES16
2,0.4968382743951703,0.6786692860519671,PRES16
3,0.49884945295025374,0.6145757080372451,PRES16
4,0.6031490493087213,0.6801333691815378,PRES16
5,0.44777636462976333,0.5099426080122711,PRES16
6,0.5215736203723704,0.5731553526792695,PRES16
11,0.055591291107730985,1.0,PRES12
12,0.2893968155083618,0.6377759929724297,PRES12
13,0.4133405184394273,0.5940003897314353,PRES12
14,0.3979436121767281,0.5174355019848618,PRES12
15,0.49227690071972874,0.58008723602093,PRES12
16,0.43231541168502297,0.49234069848832807,PRES12
17,0.5713763812027255,0.6092980398671892,PRES12

==> PA_csv/50flipped_pers.csv <==
,X,Y,label
0,0.09441115948628098,0.13815439680330244,enacted
1,0.4545926730848906,0.4991932547903216,enacted
2,0.4803739436115638,0.5642325250083937,enacted
3,0.5313558309941306,0.6326645956934618,enacted
4,0.4915635401531073,0.653389115652784,enacted
5,0.24167602667737886,0.7380927390737317,enacted
6,0.059290342434443866,1.0,enacted
7,0.09865720758521868,0.14142190169010616,perturbed
8,0.4487241624898025,0.4959526715472198,perturbed
9,0.47982529197783097,0.5664828406047211,perturbed
10,0.5265013715723172,0.6293222510661297,perturbed
11,0.4921222339575715,0.6545126290534189,perturbed
12,0.24180433000043555,0.7398380235307049,perturbed
13,0.05942922296484532,1.0,perturbed

